Web-based Cryptojacking in the Wild

With the introduction of memory-bound cryptocurrencies, such as Monero, the implementation of mining code in browser-based JavaScript has become a worthwhile alternative to dedicated mining rigs. Based on this technology, a new form of parasitic computing, widely called cryptojacking or drive-by mining, has gained momentum in the web. A cryptojacking site abuses the computing resources of its visitors to covertly mine for cryptocurrencies. In this paper, we systematically explore this phenomenon. For this, we propose a 3-phase analysis approach, which enables us to identify mining scripts and conduct a large-scale study on the prevalence of cryptojacking in the Alexa 1 million websites. We find that cryptojacking is common, with currently 1 out of 500 sites hosting a mining script. Moreover, we perform several secondary analyses to gain insight into the cryptojacking landscape, including a measurement of code characteristics, an estimate of expected mining revenue, and an evaluation of current blacklist-based countermeasures.

==> listings/example-c.txt <==
 int64_t k18 = k16 ^ k17 ^ 0x1bd11bdaa9fc1a22;


==> listings/example-wasm.txt <==
 00: 20 10                       ; get_local 16
 02: 20 11                       ; get_local 17
 04: 85                          ; i64.xor
 05: 42                          ; i64.const
 06: a2 b4 f0 cf aa fb c6 e8 1b  ; i64 literal
 0e: 85                          ; i64.xor
 0f: 21 12                       ; set_local 18


==> listings/hwconcurr.txt <==
 Object.defineProperty(navigator,
     'hardwareConcurrency', {
         enumerable: true,
         get: function() {
            return 4;
        }
     }
 )


==> listings/websocket.txt <==
=> auth: {version:7, site_key:"yQu...cOz"}
<= authed: {token:"", hashes:0}
<= job: {blob:"070...103", target:"ffffff00"}
=> submit: {nonce:"99bd1d53", result:"ee9...c00"}
<= hash_accepted: {hashes:256}
=> submit: {nonce:"f40ef4ed", result:"4a3...900"}
<= hash_accepted: {hashes:512}

